Data Privacy Vocabulary (DPV) -- Version 2

The Data Privacy Vocabulary (DPV), developed by the W3C Data Privacy Vocabularies and Controls Community Group (DPVCG), enables the creation of machine-readable, interoperable, and standards-based representations for describing the processing of personal data. The group has also published extensions to the DPV to describe specific applications to support legislative requirements such as the EU's GDPR. The DPV fills a crucial niche in the state of the art by providing a vocabulary that can be embedded and used alongside other existing standards such as W3C ODRL, and which can be customised and extended for adapting to specifics of use-cases or domains. This article describes the version 2 iteration of the DPV in terms of its contents, methodology, current adoptions and uses, and future potential. It also describes the relevance and role of DPV in acting as a common vocabulary to support various regulatory (e.g. EU's DGA and AI Act) and community initiatives (e.g. Solid) emerging across the globe.

==> notes.txt <==
% Criteria for the paper
Impact:
\begin{itemize}
    \item Does the resource break new ground?
    Ans: Yes, open interoperable vocabulary tied closely to regulatory / legal compliance and enforcement
    \item \textbf{Does the resource fill an important gap?} 
    representation of information relevant to regulations - which contain obligations and rights and affect stakeholders - see below; and empowers existing standards and vocabularies to be of practical use e.g. ODRL, 27560, DCAT, P7012
    for people: transparency, 
    for organisations: assist with obligations, for the ecosystem interoperability
    for public bodies: x
    for authorities: x
    \item \textbf{How does the resource advance the state of the art? Has the resource been compared to other existing resources (if any) of similar scope?} comparison table with other resources (based on the survey\footnote{\url{https://content.iospress.com/articles/semantic-web/sw223009}} and see whether anything new emerged)
    Ans: refer to surveys - Beatriz et al, Kurteva et al
    A diagram that shows the role of DPV in state of the art? E.g. ODRL uses DPV to define X, DCAT to exchange data, DPIA to document data internally.
    Also mention distinction from singular approaches that are limited to one or few paper and are upon followed upon.
    1) Here's a logic based representation of law (norms etc. - MIREL)
    2) Here's a reasoning based representation of legal compliance (ASP etc. - BPR4GDPR)
    3) Here's a technology to create and manage information for compliance (SPECIAL/TRAPEZE platform)
    key differentiators: up-to-date, extensible by design, community engaged resource as a KB that can be utilised in approaches
    \item Is the resource of interest to the semantic web community?
    Yes - easy to answer : sem web standards etc
    \item Is the resource of interest to society in general?
    Yes - easy  to answer : practical use and impact etc.
    \item Will/has the resource have/had an impact, especially in supporting the adoption of semantic web technologies?
    - yes easy to answer
\end{itemize}

Reusability:

\begin{itemize}
    \item Is there evidence of usage by a wider community beyond the resource creators or their project? Alternatively (for new resources), what is the resource’s potential for being (re)used?
  \item Is the resource general enough to be applied in a wider set of scenarios, not just for the originally designed use? If it is specific, is there substantial demand?
    \item Is there potential for extensibility to meet future requirements?

    - Use papers and deliverables -- requires analysis of citations to DPV and H2020/Horizon deliverables
    
    \item Is the resource easy to (re)use? For example, does it have high-quality documentation? Are there tutorials available?
       \item Does the resource include a clear explanation of how others use the data and software? Or (for new resources) how others are expected to use the data and software?
    \item Does the resource description clearly state what the resource can and cannot do, and the rationale for the exclusion of some functionality?

    - DPVCG documentation
\end{itemize}

Design \& Technical Quality:
Explain SKOS+RDFS design - why it is needed for enable what we want and that an OWL variation is feasible.

\begin{itemize}
    \item Does the design of the resource follow resource-specific best practices?
    - yes e.g. W3C linked data e.g. IRI, purl, formats; WIDOCO documentation, LOT-like methodology for ontology engineering
    
    \item Did the authors perform an appropriate reuse or extension of suitable high-quality resources? For example, in the case of ontologies, authors might extend upper ontologies and/or reuse ontology design patterns.
    - DCMI vocab/DCTERMS; ???
    
    \item Is the resource suitable for solving the task at hand?
    - yes
    
    \item Does the resource provide an appropriate description (both human- and machine-readable), thus encouraging the adoption of FAIR principles? Is there a schema diagram? For datasets, is the description available in terms of VoID/DCAT/DublinCore?
    - yes
\end{itemize}

Availability:

\begin{itemize}
- ACTION: add DPV to LOV, Zenodo so it gets a DOI for every release

    \item Is the resource publicly available? For example as API, Linked Open Data, Download, Open Code Repository.
    \item Is the resource publicly findable? Is it registered in (community) registries (e.g. Linked Open Vocabularies, BioPortal, or DataHub)? Is it registered in generic repositories such as FigShare, Zenodo or GitHub?
    \item Is there a sustainability plan specified for the resource? Is there a plan for the medium and long-term maintenance of the resource?
    NO - but its under a W3C CG which can change hands
    \item Does the resource adopt open standards, when applicable? Alternatively, does it have a good reason not to adopt standards?
    Yes.
    \item Mandatory: Is the resource (and related results) published at a persistent URI (PURL, DOI, w3id)?
    Yes.
    \item Mandatory: Is there a canonical citation associated with the resource?
    Yes. This will become the new canonical citation - we plan to do one for every major release e.g. v2 (this) and then v3
    \item Mandatory: Does the resource provide a license specification? (See creativecommons.org, opensource.org for more information)
    Yes - W3C
\end{itemize}

Guidelines for reviewers are available here\footnote{\url{https://web.cvent.com/event/3715c6fc-e2d7-47eb-8c01-5fe4ac589a52/websitePage:b064315c-720c-4794-bd83-aec18f76fb37?tm=QLST-3OD03RslebCRIVzGyOABTZJAKLJIULY8p37Rms}}.
To ensure that reviewers and readers of published papers will easily find the mandatory availability information, please use the Resource Availability Statement Guide\footnote{\url{https://web.cvent.com/event/3715c6fc-e2d7-47eb-8c01-5fe4ac589a52/websitePage:16d007f7-b37e-49d5-be22-230c8970165f?tm=QLST-3OD03RslebCRIVzGyOABTZJAKLJIULY8p37Rms}} and suggested wording.
Regarding specific resource types, checklists of their quality attributes are available in a presentation\footnote{\url{https://figshare.com/articles/presentation/ISWC\_2024\_Resources\_Track\_-\_Instructions\_for\_Authors\_and\_Reviewers/25057637}}. Both authors and reviewers may make use of them when assessing the quality of a particular resource.\newline

% RML resource paper: https://link.springer.com/chapter/10.1007/978-3-031-47243-5_9

% TOC from DCAT v2 paper -- https://arxiv.org/abs/2303.08883

1. Introduction

2. Methodology and Design Principles

    Issues
    
    Requirements
    
    Use Cases
    
    Reuse of terms from consolidated metadata vocabularies
    
    Minimization of the ontological commitment
    
    Balancing normative specification and Open-World Assumption
    
3. Requirements for DCAT 2

4. DCAT Metadata Schema

5. Related Work

6. DCAT implementations and uptake

7. Conclusion and Future work

\section{Introduction}
\label{sec:intro}

\begin{itemize}
    \item started inspired by the GDPR to provide metadata taxonomies to describe personal data processing activities
    \item european strategy for data stimulated the growth of scope to other types of data -> DGA -> AI Act -> in the future other data-related laws, including looking at data spaces
    \item expanding the scope from providing metadata vocabularies to providing guidance on how to use -> started with the primer and now working on ROPAs, personal data breaches, consent records, rights exercising, risk management
    \item remain jurisdiction agnostic while being inspired and providing extensions for specific data regulations
\end{itemize}

\section{Methodology}
\label{sec:methodology}

\begin{itemize}
    \item Developed under the flag of W3C
    \item W3C DPVCG has the participation of domain experts -- data protection officers and legal advisors
    \item GitHub used to manage issues' tracking, ontology publication, and maintenance
\end{itemize}

\subsection{Requirements}
\label{sec:methodology_reqs}

\begin{itemize}
    \item on a high level we can say that we follow an adaptation of the Linked Open Terms methodology, although we don't formalise our requirements in a ontology requirement specification document (ORSD) -- should we have that ? and where ? maybe in the wiki
\end{itemize}

\subsection{Use Cases}
\label{sec:methodology_usecases}

\begin{itemize}
    \item organisation of extensions using w3ids
    \item common use cases published with concrete modelled examples in a guidance document
\end{itemize}

\subsection{Reuse of terms from consolidated metadata vocabularies}
\label{sec:methodology_reuse}

\begin{itemize}
    \item Dublin Core Metadata Terms
    \item DCAT
\end{itemize}

\section{Requirements for DPV 2.0}
\label{sec:requirements}

\section{DPV Core Model}
\label{sec:dpv_core}

\paragraph{Entities}
\paragraph{Purposes}
\paragraph{Processing}
\paragraph{Data}
\paragraph{TOMs}
\paragraph{Legal Bases}
\paragraph{Rights}
\paragraph{Risks}
\paragraph{Context}

\begin{itemize}
    \item Do we want to reuse the high-level figure we have in the documentation or do we want to have something like Figure 1 in the DCAT paper
\end{itemize}

\section{DPV implementations and outreach}
\label{sec:outreach}

\begin{itemize}
    \item Can we describe signatu's use of DPV?
    \item Update and use DPV's Adoption wiki page
\end{itemize}

Citation analysis:
\begin{itemize}
    \item 81 citations in Google Scholar (on 10 April 2024)
    \item Open access version not found: \url{https://doi.org/10.1109/REW53955.2021.00072}, \url{https://ieeexplore.ieee.org/abstract/document/9583722/?casa_token=D2aZWkL5TwIAAAAA:ejBltYVAiOpFBY55AdKKGOxGN6uHbVJ0c5HCQ7zxVFLn1PYpRoPhB0aCMa6CkZDVDATLn-Bl6opv}, \url{https://papers.ssrn.com/sol3/papers.cfm?abstract_id=4390312}, \url{https://link.springer.com/chapter/10.1007/978-3-031-17926-6_2}, \url{https://content.iospress.com/articles/information-polity/ip211500}
    \item Abstract of proceedings: \url{https://dl.acm.org/doi/abs/10.1145/3565011?casa_token=kKBFRclIJyAAAAAA:f3Kh7JTO-hiLjmssI7Ngx6rh7nxI1N_3E4a-pccziHLV1sOwEIVaFYC03Pq-X05eu8lAE7fy4W-xoI8}
    \item Other languages: \url{https://oa.upm.es/id/eprint/65829} (Spanish), \url{https://core.ac.uk/download/pdf/534983130.pdf} (German)
\end{itemize}

\section{Related Work}
\label{sec:sota}

\section{Conclusion and Future work}
\label{sec:conclusions}

\begin{itemize}
    \item Align with provenance, policies and upper-level ontologies
    \item 
\end{itemize}

Acknowledgements:
DPV contributions from: SPECIAL, TRAPEZE
Beatriz, Delaram: PROTECT, IMEC
Harsh, Delaram: ADAPT, IRC

License: This article is published under CC-by-NC


==> rebuttal.txt <==
1)
[x] Who works where? - authors and affiliations
2) 
[-] along the path to W3C REC? - no, but we don't need to write this
[-] "EU AI Act" describe as DGA before - I don't know what this means
[-] underline information about activities involving personal data - nothing to do here
3) 
[-] underline on extensible instances and OWL reasoning - nothing to do
5) 
[x] update diagram - done
6) 
[x] circle around "share any data" - change to "share personal and non-personal data"
[x] fix quotes around "AI and Data"
7)
[x] fix NEON as NeOn
8)
[ ] rewrite section 4.3 implications of using SKOS and OWL to make the argument with examples
[x] typo in code - envolve - involve
9)
[x] replace code with image
[x] move section 5 earlier in the paper
10)
[x] move section 6 earlier in the paper before DPV v2
14)
[x] nothing presented with relation to AI or DGA

[x] difference between DPV v1 and v2
[x] real-world example on how to use DPV v2
[x] compatibility of v1 and v2 is not clarified
[x] Section 3.2 technical explanations of the proposed extensions in DPV v2
[x] Table 1 column to indicate whether the use/extension of DPV v1 is potentially affected by the presented changes in v2

[ ] add AIRO and VAIR citations?
[ ] add APF 2024 citation?


